Sparse Approximation via Polynomial Equations

We consider the problem of finding sparse solutions of an underdetermined linear system $Ax=b$. In contrast to conventional approaches based on greedy algorithms or convex relaxation, we reformulate sparse approximation as a structured system of polynomial equations and connect with the literature on tensor methods. We develop an eigenvalue decomposition based method that formally guarantees recovery of all sparse solutions if there is more than one. We also develop two optimization-based methods achieving favorable computational complexity. The new methods allow explicit control of the target sparsity. Numerical experiments illustrate the performance and compare to basis pursuit (denoising) and orthogonal matching pursuit.

==> figures/figureErrorVsSNR.dat <==
snr	bp_med_k10	bp_errlo_k10	bp_errhi_k10	omp_med_k10	omp_errlo_k10	omp_errhi_k10	null_med_k10	null_errlo_k10	null_errhi_k10	oracle_med_k10	oracle_errlo_k10	oracle_errhi_k10	els_med_k10	els_errlo_k10	els_errhi_k10	bp_med_k12	bp_errlo_k12	bp_errhi_k12	omp_med_k12	omp_errlo_k12	omp_errhi_k12	null_med_k12	null_errlo_k12	null_errhi_k12	oracle_med_k12	oracle_errlo_k12	oracle_errhi_k12	els_med_k12	els_errlo_k12	els_errhi_k12	bp_med_k14	bp_errlo_k14	bp_errhi_k14	omp_med_k14	omp_errlo_k14	omp_errhi_k14	null_med_k14	null_errlo_k14	null_errhi_k14	oracle_med_k14	oracle_errlo_k14	oracle_errhi_k14	els_med_k14	els_errlo_k14	els_errhi_k14
10	0.3980820067643	0.0225641445973044	0.125504010515018	0.515146249697277	0.114051539906554	0.209248285086919	0.493128777238919	0.118318230845794	0.0883998038944396	0.201365725788867	0.0358534278524586	0.0362559365702262	0.476695168643201	0.117570096636359	0.0971743731649988	0.492206363095204	0.03802807878619	0.121156832475877	0.692500756935797	0.23704050519295	0.104289334192132	0.537742293294952	0.10828333633597	0.185234939935607	0.231087380646473	0.0445029892193809	0.0497487872162964	0.518687408927233	0.106484237728065	0.122307902990246	0.519836957299977	0.0576521401534322	0.171484223900751	0.768749190685647	0.259267755893224	0.161733776235306	0.550718267199137	0.037794955031337	0.140217724016937	0.250985122329343	0.0364509682051447	0.0540456300397138	0.568898918015508	0.061205291256839	0.126976365417922
20	0.145395472481437	0.0407888644460207	0.0490688317885639	0.127084271341261	0.0478949053911111	0.053906256554945	0.114351708287822	0.0233258100849207	0.0547538270302777	0.0636774336185726	0.0113378493938289	0.0114651338264508	0.120923315910117	0.029897417707216	0.0481822194079824	0.241174127991382	0.102065385810683	0.140046651776357	0.24331134893136	0.0841065006903085	0.238611056921892	0.163377008925706	0.0331824668276434	0.0742220920766967	0.073076246136517	0.0140730808619162	0.0157319478434564	0.163377008925706	0.0399897052425927	0.0742220920766967	0.240146326781186	0.0783397502009538	0.08037259364008	0.33893596854577	0.163364972481495	0.5637317524488	0.198444364430396	0.0544598940931888	0.112562536938265	0.0793684645376707	0.0115268082446638	0.0170907288504313	0.198444364430396	0.0679569933140735	0.112562536938264
30	0.0301070214930071	0.00866443236885551	0.0236645574956983	0.0283330299981856	0.00769862311722744	0.0156092325152393	0.02494719705314	0.00551684964951185	0.011001791209122	0.0201365725788866	0.00358534278524576	0.00362559365702272	0.02494719705314	0.00551684964951185	0.011001791209122	0.107415255899454	0.0517306388284984	0.190421321950276	0.0314539567518097	0.00626191824375805	0.0197873872274069	0.0333221400290774	0.00716443536494947	0.0665785624405355	0.0231087380646474	0.00445029892193815	0.0049748787216296	0.0353726294874925	0.00921492482336464	0.0765116346336495	0.0883798545771249	0.0271047066841416	0.181421800857494	0.269202394642233	0.227269084683017	0.50130118928063	0.0603679735627723	0.0291078452299151	0.0469271634662238	0.0250985122329342	0.00364509682051442	0.00540456300397154	0.0603679735627723	0.0291078452299151	0.0469271634662238
40	0.00952523128019345	0.00279928616608198	0.0275093932919069	0.00725388578776346	0.00172887364596357	0.00456902741793471	0.00725388578776346	0.00172887364596357	0.00160774690609987	0.00636774336185718	0.00113378493938274	0.00114651338264516	0.00725388578776346	0.00172887364596357	0.00160774690609987	0.0724640779995158	0.0598773219502803	0.107228996682174	0.00809169465638786	0.00178865893118242	0.00429696194309212	0.00809169465638786	0.00178865893118242	0.0068253456797466	0.00730762461365176	0.0014073080861917	0.00157319478434565	0.00809169465638786	0.00178865893118242	0.00773616177882134	0.080074893747299	0.0666931043074215	0.182934182542638	0.264208231309771	0.254801717597778	0.532151255310556	0.0104815343420276	0.00315535278873066	0.0278207457214769	0.00793684645376702	0.00115268082446639	0.00170907288504327	0.0104815343420276	0.00315535278873066	0.0278207457214769
50	0.00259067370707957	0.000647638966716762	0.0111580663434997	0.00221859821565865	0.000471435968841385	0.000390278601008533	0.00221859821565865	0.000471435968841385	0.000390278601008533	0.00201365725788865	0.000358534278524547	0.000362559365702183	0.00221859821565865	0.000471435968841385	0.000390278601008533	0.0478529455964141	0.0443443898395535	0.0927376901813782	0.00250836147070534	0.000515166564199306	0.000998514446377403	0.00233459124162775	0.000341396335121721	0.000572684268027425	0.00231087380646492	0.000445029892193996	0.000497487872162808	0.00233459124162775	0.000341396335121721	0.000798015505446299	0.0545958911330447	0.0510567068286936	0.186376048196196	0.134200602458733	0.131456914896197	0.616944255767079	0.00334377784221163	0.00102703581617876	0.0293338140535697	0.00250985122329337	0.000364509682051447	0.00054045630039726	0.00334377784221163	0.00102703581617876	0.0293338140535697
60	0.00081924295886838	0.000217341837483421	0.00694250416438196	0.000701582357426635	0.000149081143246669	0.000123416930121234	0.000690379235698927	0.000137878021518961	0.000128863723169453	0.000636774336185603	0.000113378493938156	0.000114651338264545	0.000690379235698927	0.000137878021518961	0.000128863723169453	0.0730727024791298	0.0719419657157229	0.0888504228201063	0.000772100168949833	0.000141796596429267	0.000240463677294804	0.000738262572902399	0.000107959000381833	0.000184685262625081	0.000730762461365343	0.000140730808619266	0.000157319478434431	0.000738262572902399	0.000107959000381833	0.000349629990963206	0.0409748562865093	0.0400141121317597	0.191891755110286	0.107823775956451	0.106956145767902	0.636176221119441	0.000983118442923491	0.000250500287593803	0.0276065820498801	0.000793684645376631	0.000115268082446664	0.000170907288504452	0.000983118442923491	0.000250500287593803	0.0276065820498801


==> figures/figureHeatmapNoiseless.dat <==
x y z
1 1 0.840000
2 1 0.510000
3 1 0.260000
4 1 0.100000
5 1 0.130000
6 1 0.110000
7 1 0.190000
8 1 0.280000
9 1 0.280000
10 1 0.300000
11 1 0.360000
12 1 0.340000
13 1 0.310000
14 1 0.350000
15 1 0.330000
1 2 0.860000
2 2 0.530000
3 2 0.420000
4 2 0.420000
5 2 0.410000
6 2 0.460000
7 2 0.540000
8 2 0.550000
9 2 0.530000
10 2 0.590000
11 2 0.540000
12 2 0.540000
13 2 0.540000
14 2 0.540000
15 2 0.450000
1 3 1.000000
2 3 0.950000
3 3 0.870000
4 3 0.780000
5 3 0.810000
6 3 0.730000
7 3 0.770000
8 3 0.830000
9 3 0.770000
10 3 0.850000
11 3 0.740000
12 3 0.770000
13 3 0.670000
14 3 0.660000
15 3 0.540000
1 4 1.000000
2 4 0.980000
3 4 0.970000
4 4 0.980000
5 4 0.960000
6 4 0.930000
7 4 0.960000
8 4 0.950000
9 4 0.940000
10 4 0.940000
11 4 0.840000
12 4 0.810000
13 4 0.780000
14 4 0.690000
15 4 0.620000
1 5 1.000000
2 5 1.000000
3 5 1.000000
4 5 1.000000
5 5 0.980000
6 5 0.960000
7 5 0.990000
8 5 0.960000
9 5 0.930000
10 5 0.970000
11 5 0.880000
12 5 0.840000
13 5 0.830000
14 5 0.760000
15 5 0.690000
1 6 1.000000
2 6 1.000000
3 6 1.000000
4 6 1.000000
5 6 1.000000
6 6 0.980000
7 6 0.990000
8 6 0.970000
9 6 0.940000
10 6 0.970000
11 6 0.880000
12 6 0.840000
13 6 0.820000
14 6 0.730000
15 6 0.660000
1 7 1.000000
2 7 1.000000
3 7 1.000000
4 7 1.000000
5 7 1.000000
6 7 0.980000
7 7 0.990000
8 7 0.970000
9 7 0.940000
10 7 0.960000
11 7 0.860000
12 7 0.830000
13 7 0.820000
14 7 0.690000
15 7 0.560000
1 8 1.000000
2 8 1.000000
3 8 1.000000
4 8 1.000000
5 8 1.000000
6 8 0.980000
7 8 0.990000
8 8 0.970000
9 8 0.960000
10 8 0.950000
11 8 0.790000
12 8 0.740000
13 8 0.590000
14 8 0.560000
15 8 0.410000
1 9 1.000000
2 9 1.000000
3 9 1.000000
4 9 1.000000
5 9 1.000000
6 9 0.990000
7 9 0.980000
8 9 0.960000
9 9 0.900000
10 9 0.870000
11 9 0.670000
12 9 0.600000
13 9 0.490000
14 9 0.340000
15 9 0.250000
1 10 1.000000
2 10 1.000000
3 10 0.990000
4 10 0.990000
5 10 0.980000
6 10 0.910000
7 10 0.910000
8 10 0.840000
9 10 0.730000
10 10 0.630000
11 10 0.460000
12 10 0.370000
13 10 0.270000
14 10 0.220000
15 10 0.170000
1 11 1.000000
2 11 1.000000
3 11 0.980000
4 11 0.960000
5 11 0.910000
6 11 0.820000
7 11 0.730000
8 11 0.590000
9 11 0.540000
10 11 0.350000
11 11 0.250000
12 11 0.150000
13 11 0.140000
14 11 0.080000
15 11 0.070000
1 12 1.000000
2 12 1.000000
3 12 0.960000
4 12 0.870000
5 12 0.800000
6 12 0.510000
7 12 0.410000
8 12 0.340000
9 12 0.200000
10 12 0.110000
11 12 0.090000
12 12 0.040000
13 12 0.050000
14 12 0.020000
15 12 0.020000
1 13 1.000000
2 13 0.890000
3 13 0.800000
4 13 0.570000
5 13 0.510000
6 13 0.340000
7 13 0.180000
8 13 0.100000
9 13 0.090000
10 13 0.020000
11 13 0.020000
12 13 0.020000
13 13 0.000000
14 13 0.000000
15 13 0.000000
1 14 1.000000
2 14 0.650000
3 14 0.550000
4 14 0.350000
5 14 0.320000
6 14 0.170000
7 14 0.060000
8 14 0.010000
9 14 0.000000
10 14 0.000000
11 14 0.000000
12 14 0.000000
13 14 0.000000
14 14 0.000000
15 14 0.000000
1 15 1.000000
2 15 0.430000
3 15 0.220000
4 15 0.060000
5 15 0.080000
6 15 0.020000
7 15 0.010000
8 15 0.000000
9 15 0.000000
10 15 0.000000
11 15 0.000000
12 15 0.000000
13 15 0.000000
14 15 0.000000
15 15 0.000000
1 16 1.000000
2 16 0.420000
3 16 0.160000
4 16 0.000000
5 16 0.000000
6 16 0.000000
7 16 0.000000
8 16 0.000000
9 16 0.000000
10 16 0.000000
11 16 0.000000
12 16 0.000000
13 16 0.000000
14 16 0.000000
15 16 0.000000
1 17 1.000000
2 17 0.430000
3 17 0.180000
4 17 0.020000
5 17 0.000000
6 17 0.000000
7 17 0.000000
8 17 0.000000
9 17 0.000000
10 17 0.000000
11 17 0.000000
12 17 0.000000
13 17 0.000000
14 17 0.000000
15 17 0.000000


==> figures/figureHeatmapNoisy.dat <==
x y z
1 1 -0.020819
2 1 -0.242781
3 1 -0.267856
4 1 -0.317551
5 1 -0.202421
6 1 -0.282890
7 1 -0.203630
8 1 -0.186591
9 1 -0.146759
10 1 -0.142576
11 1 -0.187256
12 1 -0.202668
13 1 -0.215362
14 1 -0.208846
15 1 -0.239991
1 2 -0.020819
2 2 -0.148570
3 2 -0.200561
4 2 -0.128288
5 2 -0.068805
6 2 -0.079286
7 2 -0.122616
8 2 -0.125870
9 2 -0.123368
10 2 -0.142576
11 2 -0.164117
12 2 -0.190113
13 2 -0.215362
14 2 -0.198444
15 2 -0.223778
1 3 -0.010337
2 3 -0.023845
3 3 -0.033302
4 3 -0.040646
5 3 -0.058532
6 3 -0.077479
7 3 -0.072949
8 3 -0.125466
9 3 -0.113464
10 3 -0.114352
11 3 -0.140368
12 3 -0.163377
13 3 -0.193571
14 3 -0.198444
15 3 -0.223778
1 4 -0.010337
2 4 -0.022747
3 4 -0.030597
4 4 -0.037205
5 4 -0.058532
6 4 -0.077479
7 4 -0.076228
8 4 -0.124498
9 4 -0.113464
10 4 -0.114352
11 4 -0.140368
12 4 -0.163377
13 4 -0.193571
14 4 -0.198444
15 4 -0.229960
1 5 -0.010337
2 5 -0.022747
3 5 -0.030597
4 5 -0.037205
5 5 -0.058532
6 5 -0.077479
7 5 -0.076228
8 5 -0.124498
9 5 -0.113464
10 5 -0.120923
11 5 -0.140368
12 5 -0.163377
13 5 -0.193571
14 5 -0.198444
15 5 -0.226640
1 6 -0.010337
2 6 -0.022747
3 6 -0.030597
4 6 -0.037205
5 6 -0.058532
6 6 -0.077479
7 6 -0.076228
8 6 -0.124498
9 6 -0.103416
10 6 -0.110960
11 6 -0.140368
12 6 -0.161896
13 6 -0.178466
14 6 -0.191636
15 6 -0.235494
1 7 -0.010337
2 7 -0.022747
3 7 -0.030597
4 7 -0.037205
5 7 -0.058532
6 7 -0.077479
7 7 -0.076228
8 7 -0.125466
9 7 -0.099804
10 7 -0.108427
11 7 -0.140368
12 7 -0.170429
13 7 -0.171967
14 7 -0.198228
15 7 -0.238881
1 8 -0.010337
2 8 -0.022747
3 8 -0.030597
4 8 -0.037205
5 8 -0.058532
6 8 -0.073376
7 8 -0.070998
8 8 -0.111488
9 8 -0.086508
10 8 -0.105374
11 8 -0.149271
12 8 -0.161896
13 8 -0.185009
14 8 -0.202603
15 8 -0.261662
1 9 -0.010337
2 9 -0.022747
3 9 -0.030597
4 9 -0.037205
5 9 -0.050362
6 9 -0.057212
7 9 -0.076645
8 9 -0.099633
9 9 -0.082211
10 9 -0.110025
11 9 -0.162633
12 9 -0.171089
13 9 -0.211037
14 9 -0.179833
15 9 -0.284550
1 10 -0.010337
2 10 -0.022747
3 10 -0.026869
4 10 -0.037205
5 10 -0.043825
6 10 -0.056228
7 10 -0.068246
8 10 -0.091869
9 10 -0.102873
10 10 -0.152675
11 10 -0.186541
12 10 -0.241814
13 10 -0.188391
14 10 -0.209175
15 10 -0.346119
1 11 -0.010337
2 11 -0.022747
3 11 -0.025101
4 11 -0.037205
5 11 -0.050362
6 11 -0.059305
7 11 -0.088319
8 11 -0.141045
9 11 -0.132409
10 11 -0.196074
11 11 -0.249883
12 11 -0.256879
13 11 -0.257069
14 11 -0.308952
15 11 -0.379661
1 12 -0.010337
2 12 -0.022747
3 12 -0.026869
4 12 -0.043706
5 12 -0.056583
6 12 -0.070746
7 12 -0.117583
8 12 -0.141045
9 12 -0.159274
10 12 -0.237890
11 12 -0.260230
12 12 -0.408382
13 12 -0.353045
14 12 -0.360019
15 12 -0.405755
1 13 -0.010337
2 13 -0.022747
3 13 -0.026869
4 13 -0.040646
5 13 -0.060851
6 13 -0.112584
7 13 -0.158314
8 13 -0.177325
9 13 -0.199029
10 13 -0.258956
11 13 -0.362406
12 13 -0.396499
13 13 -0.389119
14 13 -0.398408
15 13 -0.441771
1 14 -0.010337
2 14 -0.028685
3 14 -0.050175
4 14 -0.075362
5 14 -0.177199
6 14 -0.182857
7 14 -0.198477
8 14 -0.218337
9 14 -0.224752
10 14 -0.326781
11 14 -0.411865
12 14 -0.364999
13 14 -0.398098
14 14 -0.421618
15 14 -0.450088
1 15 -0.010337
2 15 -0.035867
3 15 -0.070325
4 15 -0.127607
5 15 -0.176179
6 15 -0.231985
7 15 -0.264128
8 15 -0.236741
9 15 -0.299076
10 15 -0.399225
11 15 -0.439830
12 15 -0.391226
13 15 -0.403543
14 15 -0.419761
15 15 -0.439315
1 16 -0.010337
2 16 -0.051145
3 16 -0.185708
4 16 -0.135006
5 16 -0.178383
6 16 -0.273129
7 16 -0.264128
8 16 -0.321406
9 16 -0.406679
10 16 -0.373832
11 16 -0.446343
12 16 -0.459315
13 16 -0.399554
14 16 -0.444651
15 16 -0.449177
1 17 -0.010337
2 17 -0.051145
3 17 -0.201782
4 17 -0.254873
5 17 -0.177199
6 17 -0.307231
7 17 -0.276309
8 17 -0.361258
9 17 -0.418853
10 17 -0.386138
11 17 -0.448234
12 17 -0.506824
13 17 -0.408570
14 17 -0.453708
15 17 -0.443704


==> figures/figureInitialization.dat <==
s	init1	init2	init5	init10	init20
1	1.0000	1.0000	1.0000	1.0000	1.0000
2	1.0000	1.0000	1.0000	1.0000	1.0000
3	1.0000	1.0000	1.0000	1.0000	1.0000
4	1.0000	1.0000	1.0000	1.0000	1.0000
5	1.0000	1.0000	1.0000	1.0000	1.0000
6	0.9900	0.9900	0.9900	0.9900	0.9900
7	0.9800	0.9800	0.9800	0.9800	0.9800
8	0.9700	0.9700	0.9700	0.9700	0.9700
9	0.8700	0.8700	0.8900	0.9100	0.9100
10	0.8400	0.8400	0.8700	0.8800	0.9000
11	0.6800	0.6800	0.7300	0.7300	0.7600
12	0.5900	0.6200	0.6600	0.6800	0.7000
13	0.5400	0.5800	0.5900	0.5900	0.6000
14	0.4000	0.4200	0.5000	0.5100	0.5200
15	0.3100	0.3200	0.3800	0.3900	0.4400


==> figures/figureNoiselessRecoveryVsMeasurements.dat <==
m bp_s1 omp_s1 els_s1 null_s1 bp_s2 omp_s2 els_s2 null_s2 bp_s3 omp_s3 els_s3 null_s3
1 0 0 0 0 0 0 0 0 0 0 0 0
2 0 0 0 0 0 0 0 0 0 0 0 0
3 0 0 0 0 0 0 0 0 0 0 0 0
4 0 0 0 0 0 0 0 0 0 0 0 0
5 0 0 0 0 0 0 0 0 0 0 0 0
6 0.01 0 0.02 0.02 0 0 0 0 0 0 0 0
7 0.01 0.02 0.01 0.01 0 0 0 0 0 0 0 0
8 0.03 0.07 0.07 0.07 0 0 0 0 0 0 0 0
9 0.04 0.21 0.16 0.15 0 0 0 0 0 0 0 0
10 0.13 0.28 0.3 0.31 0 0 0 0 0 0 0 0
11 0.24 0.38 0.46 0.46 0 0 0 0 0 0 0 0
12 0.31 0.49 0.51 0.51 0 0 0 0 0 0 0 0
13 0.4 0.6 0.6 0.6 0 0 0 0 0 0 0 0
14 0.6 0.71 0.77 0.75 0 0 0 0 0 0 0 0
15 0.68 0.79 0.82 0.81 0 0 0 0 0 0 0 0
16 0.78 0.7 0.9 0.89 0 0 0 0 0 0 0 0
17 0.84 0.81 0.91 0.89 0 0 0 0 0 0 0 0
18 0.91 0.89 0.96 0.96 0 0 0 0 0 0 0 0
19 0.95 0.92 0.98 0.98 0 0 0 0.01 0 0 0 0
20 0.99 0.9 0.99 0.99 0 0.01 0.03 0.06 0 0 0 0
21 0.98 0.92 0.99 0.99 0 0.02 0.05 0.08 0 0 0 0
22 1 0.97 1 1 0.01 0.03 0.07 0.13 0 0 0 0
23 1 0.94 1 1 0.05 0.06 0.18 0.21 0 0 0 0
24 1 0.97 1 1 0.07 0.1 0.27 0.35 0 0 0 0
25 1 0.95 1 1 0.06 0.11 0.38 0.44 0 0 0 0
26 1 0.96 1 1 0.19 0.13 0.36 0.51 0 0 0 0
27 1 0.98 1 1 0.24 0.23 0.61 0.75 0 0 0 0
28 1 1 1 1 0.27 0.3 0.65 0.73 0 0 0 0
29 1 0.98 1 1 0.35 0.35 0.74 0.83 0 0 0 0.02
30 1 0.99 1 1 0.41 0.4 0.76 0.84 0 0 0 0.05
31 1 0.98 1 1 0.55 0.35 0.81 0.89 0 0 0.01 0.11
32 1 1 1 1 0.56 0.49 0.85 0.9 0 0.01 0.04 0.12
33 1 0.99 1 1 0.66 0.54 0.88 0.93 0.03 0.01 0.04 0.21
34 0.99 1 1 1 0.82 0.55 0.98 0.98 0.04 0.02 0.06 0.39
35 1 1 1 1 0.86 0.59 0.96 0.97 0.06 0.03 0.09 0.46
36 0.98 1 1 1 0.92 0.59 0.98 0.99 0.1 0.05 0.16 0.59
37 1 1 1 1 0.97 0.75 1 1 0.06 0.04 0.14 0.61
38 1 1 1 1 0.98 0.73 0.99 0.99 0.19 0.08 0.34 0.82
39 1 1 1 1 0.97 0.8 1 1 0.28 0.09 0.39 0.84
40 0.99 1 1 1 0.99 0.78 1 1 0.38 0.12 0.44 0.86
41 0.98 1 1 1 0.99 0.8 1 1 0.5 0.22 0.62 0.94
42 1 1 1 1 1 0.79 1 1 0.6 0.13 0.66 0.95
43 1 1 1 1 0.99 0.89 1 1 0.67 0.25 0.74 0.92
44 0.99 0.99 1 1 1 0.87 1 1 0.73 0.18 0.81 0.98
45 1 1 1 1 1 0.8 1 1 0.81 0.31 0.84 1
46 1 1 1 1 1 0.87 1 1 0.81 0.37 0.85 0.99
47 1 1 1 1 1 0.9 1 1 0.9 0.46 0.92 1
48 1 1 1 1 1 0.93 1 1 0.93 0.37 0.95 1
49 1 1 1 1 1 0.92 1 1 0.98 0.47 1 1
50 1 1 1 1 1 0.94 1 1 0.98 0.54 0.98 1
51 1 1 1 1 1 0.94 1 1 0.98 0.51 0.98 0.99
52 1 0.99 1 1 1 0.93 1 1 0.99 0.67 0.99 1
53 1 1 1 1 1 0.93 1 1 1 0.54 1 1
54 1 1 1 1 1 0.95 1 1 0.99 0.7 0.99 1
55 1 1 1 1 1 0.99 1 1 1 0.62 1 1
56 1 1 1 1 1 0.96 1 1 1 0.61 1 1
57 1 1 1 1 1 0.96 1 1 1 0.65 1 1
58 1 1 1 1 1 0.99 1 1 1 0.76 1 1
59 1 1 1 1 1 0.98 1 1 1 0.73 1 1
60 1 1 1 1 1 0.97 1 1 1 0.7 1 1
61 1 1 1 1 1 0.98 1 1 1 0.74 1 1
62 1 1 1 1 1 0.98 1 1 1 0.81 1 1
63 1 1 1 1 1 0.99 1 1 1 0.84 1 1
64 1 1 1 1 1 1 1 1 1 0.83 1 1


==> figures/figureNoiselessRecoveryVsSparsity.dat <==
k bp_m1 omp_m1 els_m1 null_m1 bp_m2 omp_m2 els_m2 null_m2 bp_m3 omp_m3 els_m3 null_m3
1 1 1 1 1 1 1 1 1 1 1 1 1
2 0.99 0.98 1 1 1 1 1 1 1 1 1 1
3 0.96 0.92 0.98 0.98 1 1 1 1 1 1 1 1
4 0.78 0.7 0.9 0.89 1 1 1 1 1 1 1 1
5 0.52 0.63 0.74 0.73 1 0.97 1 1 0.99 1 1 1
6 0.23 0.48 0.5 0.5 0.99 0.91 0.99 0.99 1 0.99 1 1
7 0.1 0.19 0.33 0.34 1 0.93 1 1 1 0.99 1 1
8 0.01 0.07 0.14 0.13 0.97 0.84 1 1 1 0.99 1 1
9 0.01 0.01 0.04 0.05 0.96 0.85 0.99 0.98 1 1 1 1
10 0 0 0.02 0.02 0.89 0.62 0.99 0.99 1 0.95 1 1
11 0 0 0 0 0.78 0.61 0.9 0.93 1 0.94 1 1
12 0 0 0 0 0.56 0.49 0.85 0.9 1 0.93 1 1
13 0 0 0 0 0.53 0.44 0.77 0.84 1 0.89 1 1
14 0 0 0 0 0.3 0.26 0.63 0.81 1 0.84 1 1
15 0 0 0 0 0.23 0.18 0.57 0.75 1 0.73 1 1
16 0 0 0 0 0.14 0.12 0.32 0.6 1 0.73 1 1
17 0 0 0 0 0.09 0.03 0.15 0.45 1 0.71 1 1
18 0 0 0 0 0.07 0.04 0.1 0.34 0.99 0.64 1 1
19 0 0 0 0 0.05 0 0.12 0.26 0.99 0.56 0.99 1
20 0 0 0 0 0 0.01 0.04 0.12 0.93 0.37 0.95 1
21 0 0 0 0 0 0 0.02 0.09 0.91 0.35 0.94 0.99
22 0 0 0 0 0 0 0.01 0.04 0.83 0.32 0.85 1
23 0 0 0 0 0 0 0 0.01 0.8 0.25 0.83 0.98
24 0 0 0 0 0 0 0 0.02 0.7 0.22 0.74 0.98
25 0 0 0 0 0 0 0 0.01 0.61 0.1 0.66 0.95
26 0 0 0 0 0 0 0 0 0.59 0.08 0.61 1
27 0 0 0 0 0 0 0 0 0.51 0.08 0.51 0.97
28 0 0 0 0 0 0 0 0 0.34 0.04 0.38 0.9
29 0 0 0 0 0 0 0 0 0.25 0.02 0.29 0.91
30 0 0 0 0 0 0 0 0 0.15 0.03 0.17 0.83
31 0 0 0 0 0 0 0 0 0.11 0 0.11 0.69
32 0 0 0 0 0 0 0 0 0.11 0 0.12 0.68
33 0 0 0 0 0 0 0 0 0.06 0.01 0.06 0.57
34 0 0 0 0 0 0 0 0 0.06 0 0.06 0.57
35 0 0 0 0 0 0 0 0 0.01 0 0.01 0.41
36 0 0 0 0 0 0 0 0 0.02 0 0.02 0.22
37 0 0 0 0 0 0 0 0 0 0 0 0.14
38 0 0 0 0 0 0 0 0 0 0 0 0.1
39 0 0 0 0 0 0 0 0 0 0 0 0.02
40 0 0 0 0 0 0 0 0 0 0 0 0.03


==> figures/figureRuntime.dat <==
n	bp_n	omp_n	els_n	null_n	s	bp_s	omp_s	els_s	null_s
100	0.01074777	0.00057122	1.461189285	0.16961208	1	0.47526053	0.000266605	0.26757886	1.41173469
200	0.044708465	0.000685125	2.61535364	0.57191815	5	0.882589875	0.000540685	2.31118108	2.596500125
500	0.499344885	0.000958275	12.21799456	2.925895965	10	0.499344885	0.000958275	12.21799456	2.925895965
1000	5.152134805	0.001655735	67.202923685	12.458728075	15	0.53873707	0.001573305	44.94262541	3.167962445
2000	23.901085215	0.01283265	400.347123965	56.50656394	20	0.579938345	0.002096985	63.85918686	4.26739916


==> figures/figureRuntimeNoisy.dat <==
n	bp_n	omp_n	els_n	null_n	s	bp_s	omp_s	els_s	null_s
100	0.019772935	0.00168679	0.42312228	0.423652935	1	0.004498435	0.000377195	3.1726812	2.418729065
200	0.00846084	0.00069512	1.47011834	0.970398395	5	0.00702652	0.00069711	8.322984185	4.66861829
500	0.008203175	0.001163665	8.68833804	5.45587177	10	0.00760802	0.001200725	8.90912128	5.64599201
1000	0.013213765	0.002463345	41.251004725	23.05939767	15	0.0071989	0.00152804	57.579360135	6.000767995
2000	0.051937325	0.01369353	251.93877403	112.450919735	20	0.00886976	0.002087235	164.60123644	5.88026211


==> figures/figureSuccessRate.dat <==
s	bp	omp	sespd	sespp	bp_sespd	bp_sespp
1	1.00	1.00	1.00	1.00	1.00	1.00
2	1.00	1.00	1.00	1.00	1.00	1.00
3	1.00	1.00	1.00	1.00	1.00	1.00
4	1.00	1.00	1.00	1.00	1.00	1.00
5	1.00	0.97	1.00	1.00	1.00	1.00
6	0.99	0.91	0.99	0.98	0.99	0.99
7	1.00	0.93	0.98	0.99	1.00	1.00
8	0.97	0.84	0.97	0.97	1.00	1.00
9	0.96	0.85	0.87	0.94	0.99	0.98
10	0.89	0.62	0.84	0.97	0.99	0.99
11	0.78	0.61	0.68	0.88	0.90	0.93
12	0.56	0.49	0.59	0.87	0.85	0.90
13	0.53	0.44	0.54	0.82	0.77	0.84
14	0.30	0.26	0.40	0.80	0.63	0.81
15	0.23	0.18	0.31	0.72	0.57	0.75
16	0.14	0.12	0.14	0.59	0.32	0.60
17	0.09	0.03	0.04	0.43	0.15	0.45
18	0.07	0.04	0.02	0.31	0.10	0.34
19	0.05	0.00	0.03	0.25	0.12	0.26
20	0.00	0.01	0.02	0.12	0.04	0.12
21	0.00	0.00	0.00	0.08	0.02	0.09
22	0.00	0.00	0.00	0.02	0.01	0.04
23	0.00	0.00	0.01	0.02	0.00	0.01
24	0.00	0.00	0.00	0.02	0.00	0.02
25	0.00	0.00	0.00	0.01	0.00	0.01
26	0.00	0.00	0.00	0.00	0.00	0.00
27	0.00	0.00	0.00	0.00	0.00	0.00
28	0.00	0.00	0.00	0.00	0.00	0.00

